FixNorm: Dissecting Weight Decay for Training Deep Neural Networks

Weight decay is a widely used technique for training Deep Neural Networks(DNN). It greatly affects generalization performance but the underlying mechanisms are not fully understood. Recent works show that for layers followed by normalizations, weight decay mainly affects the effective learning rate. However, despite normalizations have been extensively adopted in modern DNNs, layers such as the final fully-connected layer do not satisfy this precondition. For these layers, the effects of weight decay are still unclear. In this paper, we comprehensively investigate the mechanisms of weight decay and find that except for influencing effective learning rate, weight decay has another distinct mechanism that is equally important: affecting generalization performance by controlling cross-boundary risk. These two mechanisms together give a more comprehensive explanation for the effects of weight decay. Based on this discovery, we propose a new training method called FixNorm, which discards weight decay and directly controls the two mechanisms. We also propose a simple yet effective method to tune hyperparameters of FixNorm, which can find near-optimal solutions in a few trials. On ImageNet classification task, training EfficientNet-B0 with FixNorm achieves 77.7%, which outperforms the original baseline by a clear margin. Surprisingly, when scaling MobileNetV2 to the same FLOPS and applying the same tricks with EfficientNet-B0, training with FixNorm achieves 77.4%, which is only 0.3% lower. A series of SOTA results show the importance of well-tuned training procedures, and further verify the effectiveness of our approach. We set up more well-tuned baselines using FixNorm, to facilitate fair comparisons in the community.

==> review_addressing.txt <==
R1:

the significance of the FixnNorm algorithm is less clear to me. Given that FixNorm try to emulate the effect of weight norm, it is not clear why FixNorm should be preferred and different to a well-tuned weight decay? It would be nice to reports mean and standard dev for results over several seeds in Table1 to ensure that the differences between FixNorm and weight decay are significant.

R2:

the poor presentation of the paper which i belive can be much improved
the unnecessary reparameterizaiton of the last layer which makes the algorithm unnecessary complex

"Top-1 accuracy is approximately a convex function for lr" convex should be concave
Introduce g in equation 6
Introduce Algo 1
It would help the read to disambiguate more clearly the tuning of the hyperparameters vs the method applied(weight decay vs FixNorm) in the text


R3: 

The cross-boundary risk needs investigation to be more convincing. For example whether and how the cross-boundary risk impact the model accuracy is still under hypostasis; The connection between the cross-boundary risk and the FixNorm method is also unclear.

For layers appending other types of norm layers, including instance norm and group norm, what are the impacts of weight decay and hwo FixNorm would perform?

It seems that for FixNorm's best hyperparameters, their generality is quite limited, which makes it inefficient in practical usage.

define BO, WD, WN before their first occurrence.


R4: 
